Shan--Chen interacting vacuum cosmology

In this paper, we introduce a novel class of interacting vacuum models, based on recasting the equation of state originally developed in the context of lattice kinetic theory by Shan \& Chen as the coupling between the vacuum and cold dark matter (CDM). This coupling allows the vacuum to evolve and is nonlinear around a characteristic energy scale $\rho_*$, changing into a linear coupling with a typical power law evolution at scales much lower and much higher than $\rho_*$. Focusing on the simplest sub-class of models where the interaction consists only of an energy exchange and the CDM remains geodesic, we first illustrate the various possible models that can arise from the Shan--Chen coupling, with several different behaviours at both early and late times depending on the values of the model parameters selected. We then place the first observational constraints on this Shan--Chen interacting vacuum scenario, performing an MCMC analysis to find those values of the model and cosmological parameters which are favoured by observational data. We focus on models where the nonlinearity of the coupling is relevant at late times, choosing for the reference energy scale $\rho_*$, the critical energy density in $\Lambda$CDM. We show that the observational data we use are compatible with a wide range of models which result in different cosmologies. However, we also show that $\Lambda$CDM is preferred over all of the Shan--Chen interacting vacuum models that we study, and comment on the inability of these models to relax the $H_0$ and $\sigma_8$ tensions.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
